Dirac lattice

We study the emergence of Dirac fermionic field in the low energy description of non-relativistic dynamical models on graphs admitting continuum limit. The Dirac fermionic field appears as the effective field describing the excitations above point-like Fermi surface. Together with the Dirac fermionic field an effective space-time metric is also emerging. We analyze the conditions for such Fermi points to appear in general, paying special attention to the cases of two and three spacial dimensions.

==> Brillouin2D1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Brillouin2D1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{584.58144531bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75117664)%
    \put(0,0){\includegraphics[width=\unitlength]{Brillouin2D1.pdf}}%
    \put(0.5763152,0.33769696){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$K_1$}}}%
    \put(0.36758396,0.54231243){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$K_2$}}}%
    \put(0.55246489,0.55300103){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[b]{\smash{$K_1-K_2=0$}}}}%
    \put(0.56051269,0.2202386){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[b]{\smash{$K_1-K_2=\pi$}}}}%
    \put(0.22966895,0.57446138){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[b]{\smash{$K_1-K_2=-\pi$}}}}%
    \put(0.77001265,0.38459065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.02232366,0.38571835){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-\pi$}}}%
    \put(0.40623541,0.73869976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\pi$}}}%
    \put(0.40832625,0.00341591){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-\pi$}}}%
    \put(0.63910878,0.14040778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(\mathbf{K}^{*}_{\mathrm{graphene}\)}}}}%
  \end{picture}%
\endgroup%


==> triangle.pgf <==
% This file was made with: LaTeXPiX  (Build 3618)
% Coded by: N.J.H.M. van Beurden
% Email: beurden@email.com
% Webpage: http://www.beurden.cjb.net
\begin{pgfpicture}{24mm}{-36mm}{60mm}{-52mm}
        % Vectore Line CANNOT be drawn in PGF mode ! Sorry ...
        % Vectore Line CANNOT be drawn in PGF mode ! Sorry ...
        % Vectore Line CANNOT be drawn in PGF mode ! Sorry ...
        \color[rgb]{0,0,0}\pgfputat{\pgfpoint{34.29mm}{-50.8mm}}{\pgfbox[left,center]{\shortstack{1}}} % Plain Text
        \color[rgb]{0,0,0}\pgfputat{\pgfpoint{43.18mm}{-40.64mm}}{\pgfbox[left,center]{\shortstack{$\e^{\ii K_1}$}}} % Plain Text
        \color[rgb]{0,0,0}\pgfputat{\pgfpoint{24.13mm}{-40.64mm}}{\pgfbox[left,center]{\shortstack{$\e^{\ii K_2}$}}} % Plain Text
        \color[rgb]{0,0,0} % Set color to black again (default font color)
\end{pgfpicture}

